Fine-tuning of explainable CNNs for skin lesion classification based on dermatologists' feedback towards increasing trust

In this paper, we propose a CNN fine-tuning method which enables users to give simultaneous feedback on two outputs: the classification itself and the visual explanation for the classification. We present the effect of this feedback strategy in a skin lesion classification task and measure how CNNs react to the two types of user feedback. To implement this approach, we propose a novel CNN architecture that integrates the Grad-CAM technique for explaining the model's decision in the training loop. Using simulated user feedback, we found that fine-tuning our model on both classification and explanation improves visual explanation while preserving classification accuracy, thus potentially increasing the trust of users in using CNN-based skin lesion classifiers.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting





==> review.txt <==
2. Comments to Authors. Provide detailed comments on the strength and weaknesses of the paper. Indicate any specific changes that should be made before publication.
Strengths
- The paper addresses an important topic which is that one of explainability of black-box models

Weaknesses
*Introduction and related works section are relatively light, presenting general/well-established concepts. Instead, they should focus in detailing existing SOTA work and their limitations as to motivate the current work and position it w.r.t what already exists
- The technical contributions are limited.The work uses existing and well established work to put in place the idea of refinement of the explanation
- What the paper denotes as an explanation, within the context of the problem, seems to be a rough localization of the lesion. This is an idea that has been widely explored (see related works in [1])
- No comparisons performed in the experiments

Detailed remarks
- How is y_exp (the ground truth) obtained?
- What does the explanation outputs for a healthy case? Showing some examples of the healthy setup would be interesting as it would better motivate the relevance of the work.

[1] Dang, Vien Ngoc, et al. "Vessel-CAPTCHA: an efficient learning framework for vessel annotation and segmentation." Medical Image Analysis 75 (2022): 102263


2. Comments to Authors. Provide detailed comments on the strength and weaknesses of the paper. Indicate any specific changes that should be made before publication.
Positive: A interesting and attractive idea.

Negatives: 
In table 2, a mild improvement in both classification accuracy and Jaccard index results from training with both loss functions.

The work may be somewhat preliminary; as the authors point out, the best classification accuracy is obtained with lower resolution Grad-CAM maps , which hinder the utility of the correction mechanism.
3. Clarity. Please comment under "scoring justification" below.
All the main points come across clearly

1. Contribution Summary. Summarize the paper and its contribution to the field. This will help the Program Committee and the author(s) to understand the rest of your review.
This paper proposes a fine-tuning approach that uses corrected visual explanation images to improve classification explanation quality. Experiments focus on skin lesion classification, and show the explanation power gain after fine-tuned with correction feedbacks.
2. Comments to Authors. Provide detailed comments on the strength and weaknesses of the paper. Indicate any specific changes that should be made before publication.
Strength: The paper is well-written and organized. The proposed fine-tuning approach is reasonably motivated.

Weakness: The experiment is somewhat limited. (1) Classification is a general problem with plenty of public data, but this paper only explores its method on skin classification; (2) Ablations are not convincing enough. As the main contribution claimed in the paper is the effectiveness of the fine-tuning, given the authors use available datasets to fine-tune the pre-trained model, a fair and necessary comparison would be an end-to-end model trained with both classification and corrected explanation data. If this end-to-end model performs worse than the proposed two-stage approach, it is then convincing that one needs a second training stage to improve the classification explanation quality. Otherwise, one should suspect the performance gain is solely from the additional data used in the fine-tuning stage.

Typos: (1) Page 2, Paragraph 2 - 'the implementation a modified differentiable ...' -> 'the implementation OF a modified differentiable ...'; (2) Page 5, Sec 3.1: 'Out method starts from a pre-trained CNN which able to perform ...' -> 'OUR method starts from a pre-trained CNN which IS able to perform ...'.
3. Clarity. Please comment under "scoring justification" below.
All the main points come across clearly



Author understanding:
We could portray the problem as self explainable life long learning deep learning. We showed a simulation of how model will learn in the future based on user feedback.



Possible submission: https://cmte.ieee.org/cis-bbtc/cibcb2023/
